Feedforward Phase Noise Compensation for Intersymbol Interference Channels

A non-iterative phase noise compensation method based on the sum-product algorithm (SPA) is applied to the outputs of intersymbol interference (ISI) channels. The outputs are modeled as independent Gaussian random variables, and the receiver applies mismatched processing with von Mises statistics. The performance is compared with that of linear minimum-mean-square-error filtering. The SPA achieves higher information rates at similar complexity for three channel types: ISI-free, standard single-mode fiber, and multipath channels with orthogonal frequency-division multiplexing.

==> figures/data/13dB_5e-3_air_v_k_LMMSE.tsv <==
-20	1.55560028652413
-19	1.71049535366157
-18	1.85679670892063
-17	2.02372181866787
-16	2.19116443239286
-15	2.29722950584782
-14	2.44433646579478
-13	2.56850825084756
-12	2.67037094014206
-11	2.77541253274781
-10	2.85340449468539
-9	2.93728992112415
-8	2.99500405919101
-7	3.03769565790765
-6	3.05315089513245
-5	3.04673563583523
-4	2.98617899163287
-3	2.85048847866236
-2	2.58866008533326
-1	2.03216209004753
0	0


==> figures/data/13dB_5e-3_air_v_k_LMMSE_L_12.tsv <==
-20 0.0716198578882916
-19 0.150655812928022
-18 0.230820551851155
-17 0.341607478497626
-16 0.456643851371762
-15 0.610229691477353
-14 0.787651276023659
-13 0.982112875404927
-12 1.22424059214917
-11 1.46775276648405
-10 1.75666808781191
-9 2.02136835920323
-8 2.2745711715233
-7 2.50175024043955
-6 2.67395508239241
-5 2.77847140117094
-4 2.82885767394658
-3 2.76920382590656
-2 2.55989965859239
-1 2.02879644223518
0 0


==> figures/data/13dB_5e-3_air_v_k_cd_uniform_LMMSE_16.tsv <==
-20	1.52830877508103
-19	1.67715886078801
-18	1.82759335481987
-17	1.95561759795752
-16	2.09170422747681
-15	2.21117099097027
-14	2.32378807726679
-13	2.41983131081207
-12	2.5191370164288
-11	2.60369722079021
-10	2.67769870757017
-9	2.74475359076248
-8	2.79260716721706
-7	2.82608355353872
-6	2.8428334175859
-5	2.83272533778905
-4	2.78287112480163
-3	2.66935407796648
-2	2.44223489076977
-1	1.949593434233
0	0


==> figures/data/13dB_5e-3_air_v_k_cd_uniform_LMMSE_64.tsv <==
-20	1.52400188393601
-19	1.69097975578316
-18	1.83241665748274
-17	1.98440883820472
-16	2.11477295315195
-15	2.23791076854809
-14	2.3460086369602
-13	2.46017140179667
-12	2.56169390403079
-11	2.64891212793048
-10	2.72834832528294
-9	2.79304542831289
-8	2.85084573802065
-7	2.89147508854188
-6	2.90940237883947
-5	2.8949015451563
-4	2.84106775153205
-3	2.71873946398301
-2	2.47932231101666
-1	1.96822483225934
0	0


==> figures/data/13dB_5e-3_air_v_k_cd_uniform_LMMSE_L_12_16.tsv <==
-20 0.111880912736584
-19 0.19256784727532
-18 0.2864389850794
-17 0.373534729286443
-16 0.503756205161787
-15 0.642520007768122
-14 0.818350058641617
-13 1.02366995826079
-12 1.22702550760471
-11 1.46189166008145
-10 1.7189194882307
-9 1.95498419886799
-8 2.18383149605088
-7 2.37328731980902
-6 2.52308510197014
-5 2.61542987579283
-4 2.6512947703733
-3 2.60049238405931
-2 2.42027241870053
-1 1.95073114877626
0 0


==> figures/data/13dB_5e-3_air_v_k_cd_uniform_LMMSE_L_12_64.tsv <==
-20 0.105176404944813
-19 0.18754628202676
-18 0.271890273318143
-17 0.375917335438592
-16 0.493127815932309
-15 0.646805338925502
-14 0.811241746676402
-13 1.01206887802901
-12 1.22584078674505
-11 1.46789635384696
-10 1.72262962511587
-9 1.97091849407862
-8 2.21170480181767
-7 2.40627787175345
-6 2.55977524286124
-5 2.65712156231969
-4 2.69636936006427
-3 2.64789467107223
-2 2.45750433638863
-1 1.96918838641821
0 0


==> figures/data/13dB_5e-3_air_v_k_cd_uniform_interleaved_16.tsv <==
-20	1.54132920943195
-19.0308998699194	1.70212725965106
-17.7815125038364	1.8650412529042
-16.0205999132796	2.09123420989784
-13.0102999566398	2.40393081113822
-11.7609125905568	2.49588902014021
-10	2.57378172175773
-9.54242509439325	2.55678494544541
-9.03089986991944	2.55381451539733
-8.45098040014257	2.54753549969579
-7.78151250383644	2.52231919241906
-6.98970004336019	2.51382744107396
-6.02059991327962	2.37661616407189
-4.77121254719662	2.17887133963067
-3.01029995663981	1.69886188607492
-0	0


==> figures/data/13dB_5e-3_air_v_k_cd_uniform_interleaved_64.tsv <==
-20	1.56430241919332
-19.0308998699194	1.70771582150462
-17.7815125038364	1.88461836368054
-16.0205999132796	2.13107810677479
-13.0102999566398	2.4493824084749
-11.7609125905568	2.53801299614635
-10	2.62611633275728
-9.54242509439325	2.60933557189661
-9.03089986991944	2.61639844340262
-8.45098040014257	2.6084523765385
-7.78151250383644	2.59187191911656
-6.98970004336019	2.59730373357672
-6.02059991327962	2.45984926526246
-4.77121254719662	2.26371556404604
-3.01029995663981	1.7799466345442
-0	0


==> figures/data/13dB_5e-3_air_v_k_cd_uniform_offset_16.tsv <==
-20	1.54344393074227
-19	1.6931631985949
-18	1.84961476434939
-17	1.98074923451152
-16	2.11395156408289
-15	2.23872783183015
-14	2.34953374138369
-13	2.45887988114805
-12	2.54750257200507
-11	2.62858030270202
-10	2.71294566891342
-9	2.76740763040165
-8	2.82185747710983
-7	2.85509382491622
-6	2.87119533174703
-5	2.85787731121288
-4	2.80754913996317
-3	2.69127602276596
-2	2.46348901842552
-1	1.96909028157191
0	0


==> figures/data/13dB_5e-3_air_v_k_cd_uniform_offset_64.tsv <==
-20	1.56034621106553
-19	1.7028676071986
-18	1.86664118271117
-17	1.99777667969784
-16	2.14634431395654
-15	2.27412455815906
-14	2.37562859647031
-13	2.4961624098477
-12	2.58578413175131
-11	2.68082292299934
-10	2.76043152979877
-9	2.83308495470302
-8	2.88359857019975
-7	2.91949839461704
-6	2.9371122373397
-5	2.924566923528
-4	2.86887367419389
-3	2.7432138663747
-2	2.50232707877165
-1	1.98728897781987
0	0


==> figures/data/13dB_5e-3_air_v_k_cscg.tsv <==
-20	1.58970978700162
-19	1.75618183789188
-18	1.9066317932269
-17	2.06861646727989
-16	2.22676254792515
-15	2.36238399893742
-14	2.49451942510355
-13	2.61225757604944
-12	2.70760013504766
-11	2.81633993003002
-10	2.89534524701458
-9	2.97559430542624
-8	3.03666838911994
-7	3.07889372268934
-6	3.09488908285498
-5	3.08054988460068
-4	3.01329162690421
-3	2.87819312157579
-2	2.61375165373597
-1	2.05477380003305
0	0


==> figures/data/13dB_5e-3_air_v_k_jddlower.tsv <==
-20	4.06961359256348
-19	4.06009649146879
-18	4.05017632751222
-17	4.05031629977681
-16	4.04700428604763
-15	4.04244645090256
-14	4.03341506987795
-13	4.01432955964506
-12	4.00120345398929
-11	3.97654309899427
-10	3.95093243131568
-9	3.91371659950776
-8	3.85987322573444
-7	3.79984567085566
-6	3.71890254163916
-5	3.59988277790775
-4	3.43800194202265
-3	3.19534442979244
-2	2.83397539375942
-1	2.16065427829391
0	-0.0146327394782686


==> figures/data/13dB_5e-3_air_v_k_jddupper.tsv <==
-20	4.08611059914197
-19	4.08806406945163
-18	4.08604000510447
-17	4.08526050936988
-16	4.07429331418965
-15	4.07043417214312
-14	4.05447179688579
-13	4.04713019438692
-12	4.0268430500306
-11	4.00704293298335
-10	3.97790319368356
-9	3.94044070504871
-8	3.89434727547305
-7	3.83205301939469
-6	3.74179481866602
-5	3.62579647615978
-4	3.46741396604189
-3	3.23132053719356
-2	2.86165503874709
-1	2.19332681272425
0	0.0146327394782686


==> figures/data/13dB_5e-3_air_v_k_ofdm_waterfilling_uniform_LMMSE_16.tsv <==
-20	0.527575839266433
-19	0.608321593055503
-18	0.678053907721843
-17	0.763064410513782
-16	0.829362753478681
-15	0.910079513616491
-14	0.986804801325533
-13	1.0584264640175
-12	1.13145410902835
-11	1.19308394815045
-10	1.25686024225354
-9	1.30779992593591
-8	1.35061703385679
-7	1.388165226192
-6	1.41322640292587
-5	1.42494842113283
-4	1.41727628502595
-3	1.37700052712241
-2	1.28067283364868
-1	1.04858719878175
-0.6	0.860715896332232
-0.3	0.625199107106747
0	0


==> figures/data/13dB_5e-3_air_v_k_ofdm_waterfilling_uniform_LMMSE_64.tsv <==
-20	0.526252425416653
-19	0.602171255500879
-18	0.678704864665844
-17	0.756589612755646
-16	0.831535326572955
-15	0.918627519563096
-14	0.991119025477424
-13	1.07045401509899
-12	1.14506622970503
-11	1.20993877182718
-10	1.27278467009811
-9	1.32864824804495
-8	1.37939638060382
-7	1.41801307194987
-6	1.4511686591992
-5	1.46628251284109
-4	1.46160560506548
-3	1.4212010980133
-2	1.31424011154736
-1	1.06392910674096
-0.6	0.867997297304848
-0.3	0.627635775202777
0	0


==> figures/data/13dB_5e-3_air_v_k_ofdm_waterfilling_uniform_LMMSE_L_12_16.tsv <==
-20 -0.0219600651399802
-19 0.00735018345797916
-18 0.0379611153952829
-17 0.071454879196442
-16 0.117967593102972
-15 0.166385605907343
-14 0.230438148996226
-13 0.297907241791906
-12 0.382720181754467
-11 0.485489845909516
-10 0.593024423222876
-9 0.718456644208491
-8 0.851064144054767
-7 0.986504325160948
-6 1.10855882738403
-5 1.20964172587865
-4 1.27511685531709
-3 1.29848680761654
-2 1.24714591754335
-1 1.0438733395809
-0.6 0.859729735609087
-0.3 0.626787926938468
0 0


==> figures/data/13dB_5e-3_air_v_k_ofdm_waterfilling_uniform_LMMSE_L_12_64.tsv <==
-20 -0.0251334742042374
-19 0.00539081952342186
-18 0.032462222965993
-17 0.0731952978227983
-16 0.115541223713712
-15 0.164199430635331
-14 0.229231385657613
-13 0.297020103004547
-12 0.385135690051487
-11 0.477739677938604
-10 0.590821453510542
-9 0.723751676981849
-8 0.853615550740576
-7 0.995858204990769
-6 1.12136474143744
-5 1.22341077851346
-4 1.30082856286774
-3 1.330030601016
-2 1.27540410209076
-1 1.05779675697464
-0.6 0.866570055077945
-0.3 0.627866157526499
0 0


==> figures/data/13dB_5e-3_air_v_k_ofdm_waterfilling_uniform_sinusoid_16.tsv <==
-20	0.387931930138046
-19	0.460279506568839
-18	0.533925657161045
-17	0.613378903331461
-16	0.683263822043629
-15	0.764810009158054
-14	0.840513001224027
-13	0.925259193393593
-12	1.00093011650291
-11	1.07675116707864
-10	1.14169397191604
-9	1.20665078297994
-8	1.25717833321895
-7	1.30647566909338
-6	1.33765459018417
-5	1.35471960847936
-4	1.35479593936885
-3	1.32158707138697
-2	1.23013343255908
-1	1.00746694450925
-0.6	0.827309341099247
-0.3	0.601345618450351
0	0


==> figures/data/13dB_5e-3_air_v_k_ofdm_waterfilling_uniform_sinusoid_64.tsv <==
-20	0.395886972890942
-19	0.460964724184247
-18	0.529325705751792
-17	0.603928058484896
-16	0.680529248842238
-15	0.772473089420047
-14	0.851367666774107
-13	0.932376775854799
-12	1.01600665366381
-11	1.09101402082936
-10	1.15920140022155
-9	1.21730586429701
-8	1.27951536353098
-7	1.32724476014241
-6	1.36882338271072
-5	1.38512751089631
-4	1.38729731493996
-3	1.35264247479263
-2	1.25504843547587
-1	1.02096542182552
-0.6	0.834592885085997
-0.3	0.603997835722715
0	0


==> figures/data/13dB_5e-3_air_v_k_sdd.tsv <==
-20	2.84384373874151
-19	2.90669749476112
-18	2.98827854174304
-17	3.03204002639395
-16	3.12083254325952
-15	3.19022607842245
-14	3.2112206658862
-13	3.29457220913306
-12	3.31592270189406
-11	3.35883843196261
-10	3.39667501285689
-9	3.40650869617332
-8	3.41520359889271
-7	3.4091276620442
-6	3.36531168965376
-5	3.30953278626488
-4	3.20907351403318
-3	3.01706013757874
-2	2.71276881789759
-1	2.11150384482094
0	0


==> figures/data/13dB_air_v_nuDelta_LMMSE.tsv <==
1e-07	4.28510502157958
5e-07	4.27379823961203
1e-06	4.2580237797165
5e-06	4.19794982368709
1e-05	4.16180169992977
5e-05	4.02189241435706
0.0001	3.93940277296393
0.0005	3.67577025458048
0.001	3.51935512974119
0.005	3.05315089513245
0.01	2.80782104972979
0.05	2.13141643653985
0.1	1.78582795529547
0.5	0.947989640026732


==> figures/data/13dB_air_v_nuDelta_LMMSE_L_12.tsv <==
1e-07	2.98537975903262
5e-07	2.98428113110936
1e-06	2.98507900545691
5e-06	2.98549458400218
1e-05	2.98493260874881
5e-05	2.98051667724623
0.0001	2.98324948575712
0.0005	2.96823611517845
0.001	2.94920176639757
0.005	2.82885767394658
0.01	2.69628464530264
0.05	2.12652194435512
0.1	1.78366639195633
0.5	0.944982448648668


==> figures/data/13dB_air_v_nuDelta_cscg.tsv <==
1e-07	4.28666136811524
5e-07	4.27854779913023
1e-06	4.25926251671181
5e-06	4.21063841720165
1e-05	4.16896196145133
5e-05	4.03745568734157
0.0001	3.96055197822106
0.0005	3.69342148700087
0.001	3.5423428869032
0.005	3.09488908285498
0.01	2.84752001402088
0.05	2.17179547613503
0.1	1.83703129434518
0.5	1.03148332700634


==> figures/data/13dB_air_v_nuDelta_jddlower.tsv <==
1e-07	4.32069253694853
5e-07	4.33797730213758
1e-06	4.33255801535694
5e-06	4.33066141247829
1e-05	4.31728784452704
5e-05	4.27030037860518
0.0001	4.23373950077996
0.0005	4.15321722138333
0.001	4.07626555069444
0.005	3.87871171055703


==> figures/data/13dB_air_v_nuDelta_jddupper.tsv <==
1e-07	4.40854997195492
5e-07	4.35993747063258
1e-06	4.34544660153567
5e-06	4.33783455083427
1e-05	4.32039536748019
5e-05	4.26757253315173
0.0001	4.23322077272459
0.0005	4.15142544123852
0.001	4.07549155799904
0.005	3.87944388159239


==> figures/data/13dB_air_v_nuDelta_sdd.tsv <==
1e-07	4.24914880239932
5e-07	4.24359976285641
1e-06	4.23085566415841
5e-06	4.17990148966003
1e-05	4.16141155091928
5e-05	4.07183618331402
0.0001	4.01274166166171
0.0005	3.82158695025936
0.001	3.71555291519691
0.005	3.41601709228691


==> figures/data/13dB_coherent_capacity_v_k_cd.tsv <==
-20	4.37525473617271
-19	4.37165883767291
-18	4.36711908811679
-17	4.36138349438722
-16	4.35413023469278
-15	4.34494676227359
-14	4.33330170883641
-13	4.31850652335357
-12	4.29966211558659
-11	4.27558296409085
-10	4.24468622707278
-9	4.20482438831364
-8	4.15302262298417
-7	4.08504654889459
-6	3.99464767711927
-5	3.87214414959624
-4	3.70147595585649
-3	3.45320453109093
-2	3.06408422296207
-1	2.35154104823985
0	0


==> figures/data/13dB_coherent_capacity_v_k_ofdm_waterfilling.tsv <==
-20	2.83441489341643
-19	2.83244356921257
-18	2.82995518755113
-17	2.82681192374656
-16	2.8228378913853
-15	2.81780782804783
-14	2.81143192499844
-13	2.80333518205047
-12	2.79302879922623
-11	2.77986965531787
-10	2.76300137063839
-9	2.74126579016013
-8	2.71306475879757
-7	2.67613371422602
-6	2.62714810933051
-5	2.56098523855887
-4	2.4691931272536
-3	2.33633352750591
-2	2.12913846280724
-1	1.74880641089388
-0.6	1.46745660457421
-0.3	1.10667506027149
0	0


==> figures/data/5dB_1e-6_air_v_k_LMMSE.tsv <==
-20	2.00819526033419
-19	2.01405028826639
-18	2.00857368250256
-17	2.01414855429327
-16	2.00836807886668
-15	2.0069944987588
-14	1.99905421087326
-13	1.98926377078916
-12	1.97672789687584
-11	1.95606549439214
-10	1.93722225825579
-9	1.90490505574642
-8	1.86588241917173
-7	1.81553537835298
-6	1.75114284934803
-5	1.65975285353477
-4	1.53436396879988
-3	1.36154725601589
-2	1.11537031684392
-1	0.722220357006989
0	0


==> figures/data/5dB_1e-6_air_v_k_LMMSE_L_50.tsv <==
-20 0.490249335071256
-19 0.616237035202362
-18 0.756525928843329
-17 0.920832306455109
-16 1.06631212298582
-15 1.22408673389301
-14 1.35521469733243
-13 1.47733453870367
-12 1.57245818457997
-11 1.63932487714214
-10 1.68746647618115
-9 1.71063222826252
-8 1.71804828129547
-7 1.70175891633239
-6 1.66513495062889
-5 1.59726091653153
-4 1.49298071238837
-3 1.33695689180384
-2 1.0978297931853
-1 0.71501520013792
0 0


==> figures/data/5dB_1e-6_air_v_k_cd_uniform_LMMSE_16.tsv <==
-20	1.92578792703492
-19	1.9278402415428
-18	1.930795212949
-17	1.93228568076949
-16	1.93015516345859
-15	1.92664902404803
-14	1.92145734490276
-13	1.91290877015742
-12	1.90053599312952
-11	1.88397140172213
-10	1.8642799842284
-9	1.83658737793602
-8	1.80181285819464
-7	1.7552177303949
-6	1.69312497184946
-5	1.61045036548283
-4	1.49718328473288
-3	1.33742066181334
-2	1.10005700045212
-1	0.719011932778583
0	0


==> figures/data/5dB_1e-6_air_v_k_cd_uniform_LMMSE_64.tsv <==
-20	1.94256079893542
-19	1.94973242587819
-18	1.95155038733713
-17	1.95101793770618
-16	1.9497393676922
-15	1.9463941329227
-14	1.93853046015254
-13	1.93011706820817
-12	1.91793801200308
-11	1.90191633419035
-10	1.88048753087903
-9	1.85266437157669
-8	1.81587003420236
-7	1.76886885955302
-6	1.70611480682188
-5	1.62086482139071
-4	1.50545296300214
-3	1.34238131385916
-2	1.10255756472878
-1	0.718989556920343
0	0


==> figures/data/5dB_1e-6_air_v_k_cd_uniform_LMMSE_L_12_16.tsv <==
-20 0.0179819452781325
-19 0.0768385869316246
-18 0.135819561582785
-17 0.207885657478057
-16 0.29253487921698
-15 0.38825626169863
-14 0.495967553098218
-13 0.617018925849419
-12 0.753270413489618
-11 0.892136363478641
-10 1.04023801045261
-9 1.16429539655413
-8 1.27370976720979
-7 1.34773377021848
-6 1.38938387347616
-5 1.38519958479997
-4 1.3380668154944
-3 1.23120882751448
-2 1.03364772818282
-1 0.688299933902508
0 0


==> figures/data/5dB_1e-6_air_v_k_cd_uniform_LMMSE_L_12_64.tsv <==
-20 0.0154223679068464
-19 0.0674852104041275
-18 0.131673276177878
-17 0.205285982696535
-16 0.284953236529018
-15 0.387647969645218
-14 0.49542384268565
-13 0.615704632878595
-12 0.751654776076975
-11 0.893623234584035
-10 1.03749211150205
-9 1.16560942805045
-8 1.27956792420392
-7 1.35503818003969
-6 1.39572906769532
-5 1.3939921885932
-4 1.34432460435935
-3 1.23215087020682
-2 1.0372002055482
-1 0.6874730758109
0 0


==> figures/data/5dB_1e-6_air_v_k_cd_uniform_interleaved_16.tsv <==
-20	1.94024498767443
-19.0308998699194	1.93568531578285
-17.7815125038364	1.929689466743
-16.0205999132796	1.91700949398183
-13.0102999566398	1.87033072584428
-11.7609125905568	1.83513271931519
-10	1.77286442684773
-9.54242509439325	1.75015411570586
-9.03089986991944	1.72331097537563
-8.45098040014257	1.68797883560054
-7.78151250383644	1.63984035336454
-6.98970004336019	1.57499474025846
-6.02059991327962	1.47542681600846
-4.77121254719662	1.3124558941492
-3.01029995663981	0.985172572606977
-0	0


==> figures/data/5dB_1e-6_air_v_k_cd_uniform_interleaved_64.tsv <==
-20	1.96025560773072
-19.0308998699194	1.9543884468259
-17.7815125038364	1.94937160453815
-16.0205999132796	1.93558360042277
-13.0102999566398	1.88672065735644
-11.7609125905568	1.8542024180051
-10	1.78902201291769
-9.54242509439325	1.7662457403371
-9.03089986991944	1.73877558385411
-8.45098040014257	1.70568191557097
-7.78151250383644	1.65744382132304
-6.98970004336019	1.59191667665124
-6.02059991327962	1.49264228318937
-4.77121254719662	1.32878817140015
-3.01029995663981	0.995118702365346
-0	0


==> figures/data/5dB_1e-6_air_v_k_cd_uniform_offset_16.tsv <==
-20	1.92661290639204
-19	1.92813785611274
-18	1.93264385621585
-17	1.9341777430343
-16	1.93100253377724
-15	1.9258439969143
-14	1.92139330013069
-13	1.91101715465055
-12	1.89865333348838
-11	1.88453675575069
-10	1.86449801371821
-9	1.83661462808777
-8	1.80320747345147
-7	1.75314970694916
-6	1.69289793386753
-5	1.61190811767823
-4	1.49570840861707
-3	1.3361857519135
-2	1.09990477618602
-1	0.719771128383766
0	0


==> figures/data/5dB_1e-6_air_v_k_cd_uniform_offset_64.tsv <==
-20	1.93962370828272
-19	1.95514735144718
-18	1.94825273508239
-17	1.95333823822447
-16	1.94877167190538
-15	1.94530440909246
-14	1.9378998798242
-13	1.93009553301494
-12	1.91755251401121
-11	1.9015768486835
-10	1.88002608860347
-9	1.85202187646274
-8	1.81599505601279
-7	1.76893376131388
-6	1.70421339818508
-5	1.62116625563577
-4	1.50606537625078
-3	1.34235012941031
-2	1.10206108729805
-1	0.719332775491296
0	0


==> figures/data/5dB_1e-6_air_v_k_cscg.tsv <==
-20	2.00755316843091
-19	2.01033095114025
-18	2.007556957854
-17	2.01253294142878
-16	2.01109149361204
-15	2.00526069914129
-14	2.00054558808042
-13	1.99055978193424
-12	1.97625648694675
-11	1.95893598418648
-10	1.93494391667232
-9	1.90788769736116
-8	1.86824300363633
-7	1.81634773999702
-6	1.74974856075609
-5	1.65875529117939
-4	1.53581528652574
-3	1.36372480243473
-2	1.11315781716832
-1	0.721415810165216
0	0


==> figures/data/5dB_1e-6_air_v_k_jddlower.tsv <==
-20	2.02515926187093
-19	2.02113328772498
-18	2.02135271216827
-17	2.01254820536764
-16	2.01168826131735
-15	2.0018684128576
-14	1.99375678013828
-13	1.98721504546934
-12	1.96148072566439
-11	1.94022510549973
-10	1.91835624817636
-9	1.88954593611158
-8	1.84770113070933
-7	1.80293356562997
-6	1.72973357752231
-5	1.63939755532015
-4	1.5187239195866
-3	1.34542258294307
-2	1.09022229676963
-1	0.701608876176311
0	-0.0165604257490295


==> figures/data/5dB_1e-6_air_v_k_jddupper.tsv <==
-20	2.06114402322816
-19	2.06573600782326
-18	2.05388744205296
-17	2.05151985888093
-16	2.04962477498586
-15	2.03433238011872
-14	2.02798339371507
-13	2.01244948502739
-12	2.00578953820732
-11	1.98667341511377
-10	1.95882278466813
-9	1.93099486674317
-8	1.89227029847426
-7	1.8342407769782
-6	1.77074001108662
-5	1.68080438605102
-4	1.55428585062855
-3	1.38431463456626
-2	1.13743431543095
-1	0.743012135402831
0	0.0165604257490295


==> figures/data/5dB_1e-6_air_v_k_ofdm_waterfilling_uniform_LMMSE_16.tsv <==
-20	1.33041483283943
-19	1.33898151113279
-18	1.34787589885328
-17	1.35915820080569
-16	1.364630615053
-15	1.36747143609274
-14	1.36904264366236
-13	1.36960637868128
-12	1.36844415317578
-11	1.36340279348801
-10	1.35981739100771
-9	1.35106812074301
-8	1.34022052915192
-7	1.32545837773273
-6	1.30389531370303
-5	1.27287915618145
-4	1.22758630123324
-3	1.15751612309324
-2	1.03790153686337
-1	0.805461164583171
-0.6	0.635148617635208
-0.3	0.42986297824304
0	0


==> figures/data/5dB_1e-6_air_v_k_ofdm_waterfilling_uniform_LMMSE_64.tsv <==
-20	1.40803445174311
-19	1.42736886157886
-18	1.44780156466258
-17	1.46120934980298
-16	1.47302943389809
-15	1.47959746863396
-14	1.48522854111534
-13	1.48742993921565
-12	1.4868896118165
-11	1.4826169565158
-10	1.4750938636114
-9	1.46436356005471
-8	1.44857864349418
-7	1.42583022402424
-6	1.39459190721097
-5	1.35123727511106
-4	1.29099000565064
-3	1.20117475434196
-2	1.06421209229151
-1	0.815963341804592
-0.6	0.640618504361847
-0.3	0.43137755152546
0	0


==> figures/data/5dB_1e-6_air_v_k_ofdm_waterfilling_uniform_LMMSE_L_12_16.tsv <==
-20 -0.0323894119717679
-19 -0.0162198820398162
-18 0.00693351028423702
-17 0.0283529922919506
-16 0.055343619284875
-15 0.0915544897927726
-14 0.129188257614975
-13 0.176387522367577
-12 0.231925289268279
-11 0.295006557209633
-10 0.373315421508613
-9 0.456310015168448
-8 0.550669086404729
-7 0.645523908841321
-6 0.740127839999478
-5 0.817711785331267
-4 0.871430987741417
-3 0.888641575551484
-2 0.847178259667531
-1 0.693428814937648
-0.6 0.558604603679901
-0.3 0.382835271892791
0 0


==> figures/data/5dB_1e-6_air_v_k_ofdm_waterfilling_uniform_LMMSE_L_12_64.tsv <==
-20 -0.0355828764038287
-19 -0.0158051692402764
-18 0.00350120736137106
-17 0.0268168877982028
-16 0.0509263134859592
-15 0.0874398014156185
-14 0.126456210455531
-13 0.172786938187653
-12 0.22850233703409
-11 0.293700742356355
-10 0.369352253172048
-9 0.454968839498219
-8 0.551666388483987
-7 0.651098499905052
-6 0.742807826470382
-5 0.824957431321695
-4 0.882632409797387
-3 0.897278302319854
-2 0.858934111131695
-1 0.700818514881204
-0.6 0.561534464861525
-0.3 0.384012895147722
0 0


==> figures/data/5dB_1e-6_air_v_k_ofdm_waterfilling_uniform_sinusoid_16.tsv <==
-20	1.32402257371559
-19	1.33522171173096
-18	1.34710454950418
-17	1.35794497903841
-16	1.36211267474484
-15	1.36469828088061
-14	1.36714697014543
-13	1.36870100949028
-12	1.36572437079862
-11	1.36295381834265
-10	1.35821851020828
-9	1.35047428277096
-8	1.3399973901264
-7	1.32488549840065
-6	1.30288193575522
-5	1.27182244470014
-4	1.22714306471334
-3	1.15517876959402
-2	1.03661305922466
-1	0.803989089600343
-0.6	0.63426962962069
-0.3	0.425872358989391
0	0


==> figures/data/5dB_1e-6_air_v_k_ofdm_waterfilling_uniform_sinusoid_64.tsv <==
-20	1.39902845864872
-19	1.42340423062165
-18	1.45011977557698
-17	1.4569015800365
-16	1.46992138019342
-15	1.47557194976077
-14	1.48393358533926
-13	1.48532880073617
-12	1.48245610711782
-11	1.47946242456368
-10	1.47454436656619
-9	1.46131835500187
-8	1.44613875731874
-7	1.42404725504511
-6	1.39204715978538
-5	1.34938057385403
-4	1.28991864845701
-3	1.20180218038185
-2	1.06391327788684
-1	0.815465924583008
-0.6	0.639035516558484
-0.3	0.427164141212107
0	0


==> figures/data/5dB_1e-6_air_v_k_sdd.tsv <==
-20	2.00045280312529
-19	1.99675981290276
-18	1.99484757693133
-17	1.9968392865062
-16	2.00490784250616
-15	1.98991188066038
-14	1.99082631627936
-13	1.98548605733696
-12	1.97140083322439
-11	1.95040540342839
-10	1.92983376977281
-9	1.89223583710549
-8	1.86145264052179
-7	1.81564833544873
-6	1.74554376732501
-5	1.65647124204845
-4	1.53621955677351
-3	1.35893731253565
-2	1.1083342007635
-1	0.723738894031489
0	0


==> figures/data/5dB_air_v_k_cscg.tsv <==
-20	2.02333717490006
-19	2.02363773001165
-18	2.02248116070528
-17	2.01963418292091
-16	2.01704346739447
-15	2.01096598343475
-14	2.00283148951283
-13	1.99286669668445
-12	1.9790156672831
-11	1.96073806893118
-10	1.93744730502626
-9	1.90772134981361
-8	1.86783969744626
-7	1.8165948499345
-6	1.7488685171848
-5	1.65759599483322
-4	1.53576783028114
-3	1.36424024659476
-2	1.11445009834727
-1	0.721839237511946
0	0


==> figures/data/5dB_air_v_nuDelta_LMMSE.tsv <==
1e-07	2.02016955619169
5e-07	2.01678836103248
1e-06	2.01414855429327
5e-06	1.99645903314856
1e-05	1.98670082450441
5e-05	1.94183366860936
0.0001	1.91946594237935
0.0005	1.82474277670363
0.001	1.77467804938357
0.005	1.59197522620206
0.01	1.49035746300902
0.05	1.16887632975203
0.1	0.986052983946196
0.5	0.485449541547707


==> figures/data/5dB_air_v_nuDelta_LMMSE_L_12.tsv <==
1e-07	1.41783727530985
5e-07	1.41837121091765
1e-06	1.41942359788642
5e-06	1.41434240562759
1e-05	1.41974646488213
5e-05	1.41774315352422
0.0001	1.41483314398185
0.0005	1.41412136282047
0.001	1.40881292587098
0.005	1.37981022701746
0.01	1.35005208652019
0.05	1.14934543590424
0.1	0.981436302366509
0.5	0.487066737801703


==> figures/data/5dB_air_v_nuDelta_cscg.tsv <==
1e-07	2.01885529871248
5e-07	2.01528545248232
1e-06	2.01253294142878
5e-06	1.99859459514902
1e-05	1.98801571741827
5e-05	1.94661451715544
0.0001	1.9240214938316
0.0005	1.83374029217005
0.001	1.78040267498702
0.005	1.60898298304983
0.01	1.50680079048611
0.05	1.17810668980916
0.1	0.993263679905285
0.5	0.532436378554118


==> figures/data/5dB_air_v_nuDelta_jddlower.tsv <==
1e-07	2.00250824538529
5e-07	2.03234961467778
1e-06	2.03700307740966
5e-06	2.03486214119115
1e-05	2.02777007755539
5e-05	2.01121445980564
0.0001	2.00640176184945
0.0005	1.95286676903605
0.001	1.93683402715822
0.005	1.83982146106441


==> figures/data/5dB_air_v_nuDelta_jddupper.tsv <==
1e-07	2.08920835453432
5e-07	2.05066751549766
1e-06	2.04877995389579
5e-06	2.03714287718717
1e-05	2.03074544044104
5e-05	2.01101330874787
0.0001	2.00445653002311
0.0005	1.9489930667348
0.001	1.93550257431016
0.005	1.8369463544132


==> figures/data/5dB_air_v_nuDelta_sdd.tsv <==
1e-07	2.00980486490787
5e-07	2.00811290595096
1e-06	1.99802670334547
5e-06	1.99044117531831
1e-05	1.98003618745774
5e-05	1.95228670124157
0.0001	1.92837478599206
0.0005	1.85123264132779
0.001	1.80449191083521
0.005	1.66509573349049


==> figures/data/5dB_coherent_capacity_v_k_cd.tsv <==
-20	2.04637052798247
-19	2.04350792514895
-18	2.03989602642626
-17	2.03533601961658
-16	2.02957474082222
-15	2.02228885244985
-14	2.01306383122049
-13	2.00136570854628
-12	1.98650247427787
-11	1.96757037241657
-10	1.94337747863675
-9	1.91233197316518
-8	1.87227340770728
-7	1.8202076896604
-6	1.75187047444682
-5	1.66096404744368
-4	1.53771961714321
-3	1.36590775965878
-2	1.11570936956672
-1	0.722808058860012
0	0


==> figures/data/5dB_coherent_capacity_v_k_ofdm_waterfilling.tsv <==
-20	1.64485849484513
-19	1.64337812751257
-18	1.641509516294
-17	1.63914919785396
-16	1.6361651526191
-15	1.63238832695112
-14	1.62760127354359
-13	1.62152270579724
-12	1.61378611941427
-11	1.60390955852576
-10	1.59125173287634
-9	1.57494629613845
-8	1.55379960979177
-7	1.5261241640162
-6	1.48945112125392
-5	1.43999676964143
-4	1.37157257844506
-3	1.27304187658573
-2	1.12106520942063
-1	0.850578836561247
-0.6	0.661472577815202
-0.3	0.439770979948311
0	0

